Geometric Analysis of Self-Supervised Vision Representations for Semantic Image Retrieval

Content-based image retrieval (CBIR) systems enable users to search images based on visual content instead of relying on metadata. The text domain has benefited from vector search of representations created with unsupervised methods such as BERT. However, modern self-supervised learning methods for vision are mostly not reported in CBIR-related literature, instead relying on supervised models or multi-modal methods that align text and vision. We evaluate how the representations learned by modern self-supervised learning methods for vision perform under typical retrieval stacks that leverage vector databases and nearest neighbor search. Our evaluation reveals that the latent space geometry impacts approximate nearest neighbor (ANN) indexing. Specifically, highly anisotropic representations with high skewness produced by several modern SSL methods degrade the performance of partition-based and hashing-based search, even if their own linear probe or K-NN accuracy is not affected. In contrast, representations with higher isotropy and local purity better satisfy the distance-based assumptions of ANN indexes, leading to improved semantic retrieval performance.

==> data/imagenet_lsh_quality_per_nbits.txt <==
nbits Supervised_P Supervised_MAP SimCLR_P SimCLR_MAP BYOL_P BYOL_MAP BarlowTwins_P BarlowTwins_MAP VICReg_P VICReg_MAP DINO_P DINO_MAP LeJEPA_P LeJEPA_MAP SwAV_P SwAV_MAP ReSA_P ReSA_MAP HypersolidMaxPoolNorm_P HypersolidMaxPoolNorm_MAP HyDeS_P HyDeS_MAP
16.0000 0.0057 0.0022 0.0149 0.0072 0.0331 0.0199 0.0146 0.0061 0.0374 0.0222 0.0173 0.0090 0.0180 0.0100 0.0317 0.0163 0.0227 0.0107 0.1487 0.1084 0.0480 0.0278
32.0000 0.0188 0.0080 0.0481 0.0269 0.0946 0.0645 0.0404 0.0220 0.1004 0.0683 0.0866 0.0556 0.0431 0.0234 0.0877 0.0547 0.0702 0.0421 0.2624 0.2040 0.1001 0.0632
64.0000 0.0564 0.0309 0.0925 0.0584 0.1580 0.1119 0.1041 0.0634 0.1786 0.1296 0.1914 0.1350 0.0687 0.0387 0.1635 0.1131 0.1645 0.1141 0.3209 0.2551 0.1411 0.0946
128.0000 0.1151 0.0731 0.1406 0.0944 0.1911 0.1372 0.1384 0.0914 0.2214 0.1632 0.2479 0.1848 0.0887 0.0531 0.2112 0.1539 0.2447 0.1819 0.3480 0.2789 0.1623 0.1116
256.0000 0.1981 0.1397 0.1735 0.1199 0.2180 0.1615 0.1739 0.1187 0.2482 0.1871 0.2810 0.2138 0.1075 0.0667 0.2474 0.1848 0.3039 0.2341 0.3627 0.2938 0.1807 0.1277
512.0000 0.2647 0.1955 0.1935 0.1384 0.2381 0.1767 0.1980 0.1401 0.2619 0.1977 0.3016 0.2321 0.1225 0.0784 0.2667 0.2030 0.3407 0.2690 0.3749 0.3059 0.1895 0.1350
1024.0000 0.3037 0.2315 0.2066 0.1490 0.2475 0.1866 0.2101 0.1500 0.2679 0.2046 0.3162 0.2467 0.1288 0.0828 0.2771 0.2124 0.3591 0.2871 0.3804 0.3125 0.1966 0.1410
2048.0000 0.3262 0.2529 0.2144 0.1557 0.2529 0.1912 0.2179 0.1558 0.2720 0.2083 0.3230 0.2542 0.1355 0.0881 0.2821 0.2186 0.3698 0.2972 0.3825 0.3142 0.1988 0.1432
4096.0000 0.3326 0.2589 0.2161 0.1571 0.2554 0.1935 0.2216 0.1599 0.2728 0.2089 0.3248 0.2560 0.1364 0.0896 0.2854 0.2214 0.3727 0.3008 0.3826 0.3144 0.2002 0.1448


==> data/local_purity.txt <==
k Supervised SimCLR BYOL BarlowTwins VICReg DINO LeJEPA SwAV ReSA HypersolidMaxPoolNorm HyDeS
1 0.405340 0.297320 0.324320 0.306660 0.353100 0.406060 0.210200 0.359640 0.459600 0.420200 0.253980
2 0.370880 0.267470 0.299720 0.278480 0.327670 0.377740 0.185630 0.330830 0.430770 0.400940 0.231470
5 0.310568 0.224880 0.263544 0.234132 0.289480 0.336024 0.152684 0.286796 0.379404 0.373072 0.200040
10 0.259888 0.191980 0.232868 0.200852 0.257918 0.300820 0.127744 0.250896 0.334992 0.346264 0.173766
20 0.204992 0.157933 0.199082 0.165871 0.223768 0.261625 0.104261 0.210930 0.283669 0.312599 0.145592
30 0.172105 0.137635 0.177069 0.144657 0.200805 0.235481 0.091614 0.185325 0.248961 0.286253 0.127773
40 0.149570 0.122865 0.159674 0.129203 0.182436 0.214322 0.082667 0.166277 0.221779 0.261309 0.114421
50 0.132839 0.111248 0.144889 0.117074 0.165965 0.195152 0.075842 0.150193 0.199416 0.237240 0.103652

